Slow-roll inflation in Palatini $F(R)$ gravity

We study single field slow-roll inflation in the presence of $F(R)$ gravity in the Palatini formulation. In contrast to metric $F(R)$, when rewritten in terms of an auxiliary field and moved to the Einstein frame, Palatini $F(R)$ does not develop a new dynamical degree of freedom. However, it is not possible to solve analytically the constraint equation of the auxiliary field for a general $F(R)$. We propose a method that allows us to circumvent this issue and compute the inflationary observables. We apply this method to test scenarios of the form $F(R) = R + \alpha R^n$ and find that, as in the previously known $n=2$ case, a large $\alpha$ suppresses the tensor-to-scalar ratio $r$. We also find that models with $F(R)$ increasing faster than $R^2$ for large $R$ suffer from numerous problems.

==> reply_to_ref.txt <==
Dear Editor,

We thank the referee for the useful comments and questions, which we feel have improved our manuscript. Please find below a detailed response to the referee's comments, following the numbering of the report:

1. We added a footnote about this point (footnote 4 on page 5).  However, in our scenario (at least for the parameters space that we considered) $\eta=1$ never takes place before $\epsilon=1$.

2. We added a couple of comment after eq. (3.13) in which we clarify that the exact results in eqs. (3.9)-(3.12) hold also for $n=2$, while the actual strong coupling limit is $|n-2|\alpha \gg 1$. A more detailed discussion about this point is also given before the end of subsection 3.2, where it is explained how a slight variation from $n=2$ might completely jeopardize the inflationary predictions of the $n=2$ case. Figs. 2-3 have been modified in order to make the discussion clearer. Additionally, Fig. 3(d) has been corrected because of a wrong $\sqrt{2}$ prefactor.

3. We added appendix A that describes in detail why [56] ([55] in the new version) is incorrect.

4. We removed the not so clear previous final paragraph of the conclusions and replaced it with one that emphasizes the "instability" of the predictions of the n=2 case.



We hope that now our manuscript will be accepted for publication in your journal.

Best Regards,
The authors

